The white dwarf binary pathways survey -- X. Gaia orbits for known UV excess binaries

White dwarfs with a F, G or K type companion represent the last common ancestor for a plethora of exotic systems throughout the galaxy, though to this point very few of them have been fully characterised in terms of orbital period and component masses, despite the fact several thousand have been identified. Gaia data release 3 has examined many hundreds of thousands of systems, and as such we can use this, in conjunction with our previous UV excess catalogues, to perform spectral energy distribution fitting in order to obtain a sample of 206 binaries likely to contain a white dwarf, complete with orbital periods, and either a direct measurement of the component masses for astrometric systems, or a lower limit on the component masses for spectroscopic systems. Of this sample of 206, four have previously been observed with Hubble Space Telescope spectroscopically in the ultraviolet, which has confirmed the presence of a white dwarf, and we find excellent agreement between the dynamical and spectroscopic masses of the white dwarfs in these systems. We find that white dwarf plus F, G or K binaries can have a wide range of orbital periods, from less than a day to many hundreds of days. A large number of our systems are likely post-stable mass transfer systems based on their mass/period relationships, while others are difficult to explain either via stable mass transfer or standard common envelope evolution.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
